Discretized Distributed Optimization over Dynamic Digraphs

We consider a discrete-time model of continuous-time distributed optimization over dynamic directed-graphs (digraphs) with applications to distributed learning. Our optimization algorithm works over general strongly connected dynamic networks under switching topologies, e.g., in mobile multi-agent systems and volatile networks due to link failures. Compared to many existing lines of work, there is no need for bi-stochastic weight designs on the links. The existing literature mostly needs the link weights to be stochastic using specific weight-design algorithms needed both at the initialization and at all times when the topology of the network changes. This paper eliminates the need for such algorithms and paves the way for distributed optimization over time-varying digraphs. We derive the bound on the gradient-tracking step-size and discrete time-step for convergence and prove dynamic stability using arguments from consensus algorithms, matrix perturbation theory, and Lyapunov theory. This work, particularly, is an improvement over existing stochastic-weight undirected networks in case of link removal or packet drops. This is because the existing literature may need to rerun time-consuming and computationally complex algorithms for stochastic design, while the proposed strategy works as long as the underlying network is weight-symmetric and balanced. The proposed optimization framework finds applications to distributed classification and learning.

==> bio.txt <==
Dr. Muwahida Liaquat received her PhD in Electrical Engineering in 2013 from National University of Sciences and Technology (NUST), specializing in Control Systems. Her work was focused on developing a reconstruction filter for the sampled data regulation of linear systems. She received her MS in Electrical Engineering in 2006, and her BE in Computer Engineering in 2004 from, also from NUST. She is currently working as an Assistant Professor in the Department of Electrical Engineering at NUST College of Electrical and Mechanical Engineering, where she is part of the Control Systems research group along with teaching specialized courses in control engineering to both under-graduate and post-graduate levels. She has supervised a number of MS students in the area of control engineering.


got my Ph. D. degree from Ecole Centrale de Lille, France, working on cooperative control for multi-agent/robot systems and motion planning for mobile manipulator systems. He was a Postdoctoral researcher at Shool of Electrical Engineering, Aalto University, Finland.

Alireza Aghasi joined the School of Electrical Engineering and Computer Science at Oregon State University in Fall 2022. Between 2017 and 2022, he was an assistant professor in the Department of Data Science and Analytics at the Robinson College of Business, Georgia State University. Prior to this position he was a research scientist with the department of Mathematical Sciences, IBM T.J. Watson research center, Yorktown Heights. From 2015 to 2016 he was a postdoctoral associate with the computational imaging group at the Massachusetts Institute of Technology, and between 2012 and 2015 he served as a postdoctoral research scientist with the compressed sensing group at Georgia Tech. His research fundamentally focuses on optimization theory and statistics, with applications to various areas of data science, artificial intelligence, modern signal processing and physics-based inverse problems.
